Optimal Longest Paths by Dynamic Programming

We propose an optimal algorithm for solving the longest path problem in undirected weighted graphs. By using graph partitioning and dynamic programming, we obtain an algorithm that is significantly faster than other state-of-the-art methods. This enables us to solve instances that have previously been unsolved.

==> plots/ae.txt <==
1.0334637339482E-005
5.90586508354592E-005
0.0002655942
0.0002852313
0.00045091
0.0004637375
0.0006216839
0.00062884
0.0006319014
0.000839278
0.0008828314
0.0008981402
0.0009012765
0.0010580959
0.001155404
0.0017407392
0.0018317714
0.0018662734
0.0019780513
0.0020226854
0.0021149519
0.0022131834
0.0026681478
0.0029533313
0.0036208234
0.0043486909
0.0045799054
0.0054053295
0.0058644815
0.0059452791
0.0059525204
0.0062612968
0.0068027535
0.0070883121
0.0120465486
0.0124326058
0.0125393333
0.0127310632
0.0147442741
0.0154324324
0.0172333493
0.0236825886
0.0244077725
0.0244567251
0.0260771215
0.0273931484
0.0279741882
0.0327174263
0.0337995658
0.0363588957
0.0433117061
0.0454320459
0.0478115277
0.0495958129
0.0536773893
0.064870952
0.0781590697
0.0839156303
0.0864504762
0.0911416621
0.0987538026
0.113442804
0.1211200818
0.1257164148
0.1453617503
0.1463170907
0.1465820535
0.150529908
0.1584125492
0.1744575396
0.1834061234
0.1938730598
0.2337423803
0.2417493885
0.2607601902
0.2909477954
0.2952409056
0.3088638817
0.3876813393
0.426868053
0.462561034
0.4631942618
0.466172535
0.6924598485
0.7839199774
0.7975220682
0.8031127204
0.8115225174
0.8509867071
0.8528802292
0.8955068907
1.1038697119
1.242833047
1.2788887115
1.381917184
1.4561685707
1.5225481345
1.6810876258
1.774765345
2.0016591737
2.5607733431
2.5652855407
3.3282817354
3.8305146566
4.0324468975
4.5627014161
4.685597986
4.9670764362
5.6227074601
5.6285906364
5.7110038754
7.3394444598
9.3966864383
12.2139481359
14.0333411512
16.7200940597
17.1770487124
17.7004472766
23.2013706433
25.4207334173
27.4022885206
27.5528840959
30.1880376327
38.1500108978
38.7770326907
52.162733006
57.9884014264
60.8893182215
62.0027798926
64.9912473361
67.0983682764
80.3915569326
81.9960650372
90.0636685654
96.637226773
136.7689828112
161.1793242766
184.6639587235
193.0487007553
674.8108899595


==> plots/as.txt <==
6.2154398088392E-007
0.00002551
3.43024214399736E-005
3.95923112036084E-005
6.98965240743805E-005
7.92672392429531E-005
0.0001782356
0.0002060804
0.0002634505
0.0002812645
0.0002865866
0.0002915175
0.0003134772
0.000316393
0.0003380861
0.0004037418
0.000416113
0.0004184824
0.0004375586
0.0005736614
0.0005804226
0.0006071133
0.0006178906
0.0007208629
0.0007266927
0.0007678269
0.0007838738
0.0008343521
0.0010760426
0.0011616668
0.0013070769
0.0018264164
0.0019874532
0.0028196965
0.0036997844
0.0047957501
0.0051628554
0.00550043
0.0067200981
0.0076639485
0.0096098773
0.0100990863
0.0106959217
0.012571733
0.0134503937
0.0142679128
0.0148271983
0.0159810137
0.0173180412
0.0201068702
0.0204531044
0.0207695143
0.0211140652
0.0219414704
0.0222341809
0.0230732357
0.0231891861
0.0243316175
0.0246031665
0.0246314922
0.026047053
0.0283990518
0.0331225757
0.0345628099
0.0353267104
0.0357117737
0.036646486
0.0400564345
0.0464794953
0.0483845965
0.0486021875
0.0511574771
0.0517839783
0.0554014291
0.0569767018
0.0583074937
0.0588488792
0.0716979305
0.0796576972
0.0983881406
0.0987048722
0.1186304644
0.1335651544
0.1801323368
0.1947877161
0.1987494907
0.2370103017
0.2856012869
0.3012103236
0.3120444691
0.338184141
0.3389730588
0.3462105509
0.3645299009
0.4377482249
0.4433771755
0.4502855858
0.4704765957
0.5543059875
0.6057465735
0.6396124808
0.6633142235
0.7882259631
0.8065471289
1.0365765206
1.3679557432
1.5696085782
1.6278274801
1.7418577157
1.7926507585
1.9518488626
1.9534410513
2.4100799087
3.2454846601
3.4009962399
3.4417340433
3.447458608
3.6521545943
4.7266686842
4.7749910426
4.9027807402
5.7281959424
6.2291606509
6.564454727
7.2786703961
7.5651137243
8.7020946587
11.340246494
14.4476370687
14.9221488293
15.731465451
20.194771231
21.3945346868
24.8643051829
25.2949749057
27.8012592804
28.41078978
34.0064148311
45.2955782212
70.7279199954


==> plots/de.txt <==
1.00795357392679E-005
5.86551266950382E-005
0.0002623297
0.0002675891
0.0003794473
0.0004528458
0.000453638
0.0004587484
0.0006576783
0.0007645528
0.0008233135
0.0008616656
0.0009088302
0.0009381107
0.0011103815
0.0014626898
0.001772611
0.0019980089
0.0021066905
0.0021465281
0.0029549767
0.0030720711
0.0035142774
0.0037456963
0.00458242
0.0048747748
0.0058715467
0.0060621956
0.0067337918
0.0068017113
0.0070251698
0.0081497139
0.0090819864
0.010076445
0.0112269737
0.0117011761
0.0120938151
0.0128110428
0.0148527316
0.0152013949
0.0211988304
0.0221165695
0.0228903099
0.0235164313
0.0235473271
0.024607362
0.0343921418
0.0378007543
0.0386490593
0.0390861838
0.0416358161
0.0434148942
0.0533569565
0.0536057376
0.0539659326
0.0677259443
0.0778675366
0.0789963498
0.0812208676
0.1082826083
0.1201133669
0.1276429592
0.1307125374
0.1403646571
0.1452456476
0.1500455913
0.166243286
0.1755319248
0.1845678237
0.2093984035
0.2097081819
0.224435043
0.2321019022
0.2385834695
0.25926814
0.3286384552
0.3537113003
0.3607722675
0.3828158357
0.4136623134
0.424533432
0.4643227569
0.4743568182
0.5693251193
0.6486741531
0.7124196953
0.7535330695
0.7796762306
0.8137726366
0.8575694177
0.8964206154
1.0098293507
1.3775677258
1.3929643676
1.4621870185
1.4965707156
1.5156504868
1.5369872729
2.3557863501
2.4262850312
2.5233110571
2.6331763942
2.8820306342
3.5869674295
3.90369469
4.5303276764
4.7733175585
5.0510092844
5.1399496494
5.8843376225
7.3068859542
8.6239267663
9.0552298352
11.7912690869
12.7935744508
16.2888921301
17.2918704876
21.1716945242
23.0537931507
24.2126129297
25.4643447325
27.5884364293
29.0926837869
35.5786510616
39.3991804042
54.3221043368
57.0561562484
58.6341495238
64.3636952777
74.8907823393
75.7252809999
76.1249767859
83.194620877
95.7631489583
123.6935858072
161.462129941
172.1404915854
182.6648573606
250.8463651767
1513.5964173968


==> plots/ds.txt <==
5.83100008604884E-007
2.48803073000823E-005
0.000028866
0.00003873
0.000067344
7.77594471547018E-005
0.0001496105
0.0001760449
0.0002304663
0.0002472943
0.0002602364
0.0002873591
0.0002997293
0.0003113353
0.0003397797
0.0003873453
0.0004366751
0.0004504444
0.000555134
0.0005680492
0.0005815391
0.0006078447
0.0007157266
0.0007238541
0.0007600432
0.0007843815
0.0011140021
0.001268615
0.0014702845
0.0014733366
0.0015299982
0.0025460751
0.0036701214
0.0042746223
0.0048310273
0.0051262138
0.0054952571
0.0066642426
0.0079641755
0.0085635956
0.0085914965
0.0087106011
0.0090711066
0.0105417323
0.0123835227
0.0135537383
0.0136081425
0.0136917526
0.013748816
0.0142534792
0.0169517685
0.0197499891
0.0230424362
0.0231784703
0.0238420343
0.0240262492
0.0243104631
0.0250832274
0.0263522326
0.0271933926
0.0281797197
0.0293821461
0.0299586777
0.0318636688
0.0322806917
0.0408356269
0.0439215006
0.0455424101
0.0476490738
0.048246286
0.0574174386
0.0579405265
0.0583246565
0.0606247041
0.0632425066
0.0655898733
0.0742115298
0.0799869281
0.0974122459
0.1062266787
0.1220002802
0.1262256123
0.1346328875
0.155980459
0.1787740246
0.1992337105
0.212325975
0.249244001
0.2897465216
0.3010167401
0.3157789019
0.3465638046
0.3719576804
0.4046329501
0.420091613
0.4543911466
0.485029608
0.5441562785
0.5517947976
0.5636511923
0.6686746341
0.6826216643
0.8297504604
0.9950984253
1.3429045895
1.3636131768
1.617873398
1.6299279159
1.6969361737
1.8046339196
2.1428617387
2.3706449772
2.8712940543
2.8869438494
3.1586945604
3.1997391612
3.2036475486
3.990988114
4.0691710878
4.1964957166
4.8130163025
5.1354475816
6.3291027504
6.9033109842
6.9798717492
8.2885275649
9.4800407641
12.111451732
13.4738477352
14.2275048892
14.3807081001
18.461423507
24.8883225786
25.0818881066
29.0622019475
30.9226076402
42.0523209135
66.9235553869
68.3662918939
76.2761662901


==> plots/ee.txt <==
5.44565057816697E-006
0.0001551563
0.0002475788
0.000331734
0.0003475889
0.0003822915
0.0004167472
0.0004459817
0.0005622488
0.0006606011
0.0006893618
0.0007291887
0.0008492599
0.0008603094
0.0011573255
0.0012511585
0.00162859
0.0018476875
0.0023523934
0.0024006882
0.0032886748
0.0033935389
0.0034097327
0.0037402021
0.0039923391
0.005266852
0.0054690944
0.0066974717
0.0070805657
0.0071809135
0.0075553189
0.0090160134
0.0100105445
0.0108238652
0.0124196503
0.0141046784
0.0144183504
0.0148041543
0.0151842555
0.0202011577
0.0202942989
0.0211242389
0.0226303681
0.0231702918
0.0275399845
0.0291639609
0.0331019499
0.0387724316
0.0407125504
0.0457936643
0.0672854391
0.0735081555
0.0875704875
0.0921198999
0.0929305159
0.1027242005
0.1161867934
0.126011611
0.1281116143
0.1366345109
0.1377734415
0.1783986903
0.2007423757
0.2024792222
0.2065733231
0.2761085046
0.2902633522
0.3101981752
0.3340102094
0.3378645431
0.3969892852
0.400559855
0.4016152773
0.4153378788
0.4323446762
0.5249416502
1.0142752195
1.0147684281
1.0636947665
1.1702546707
1.319744836
1.4723257857
1.5279844379
1.8381497008
1.8498110068
1.9113486842
2.0105590959
2.1106279209
2.1532213612
2.2017439261
2.2899177972
2.3507225877
2.7488021453
2.8352974278
3.0114604013
3.1353442594
3.4961433956
4.7055480524
5.3004725716
5.5198427045
5.8088835383
7.3954084023
8.4125731546
10.5895577199
11.5955778776
13.7470588338
16.7343632346
19.0115527793
24.383716297
27.1327336935
30.9927498595
36.3208207831
43.7979834772
51.4251540903
53.0419303797
53.2678086424
55.7404521136
56.2616576419
67.3091243594
69.5817513473
95.3097891515
101.9866100552
228.0583344648
244.6830938105
318.4362484865
441.995934931
442.1995239235
449.4194433603
492.5257239443
502.2307346437
505.4589465531
509.9324951229
822.7734648468
1294.2959901074
1393.5047654906
1755.5959924103
2400.7993930245
2405.9150676955
3390.1665450912
4718.9642613077


==> plots/es.txt <==
3.38099115020817E-007
0.000013442
2.1137420408037E-005
4.12898216853975E-005
6.46063942203203E-005
0.0001081876
0.0001742249
0.0001760812
0.0001873407
0.0002136712
0.0002210424
0.0002332608
0.0002431367
0.0002598838
0.0002718096
0.0003116005
0.0005197231
0.0006367508
0.0007266324
0.0007991835
0.000824871
0.0009243647
0.0009497266
0.000987987
0.0012935712
0.0023975944
0.0029325654
0.0030191634
0.0034024431
0.003613695
0.0038437382
0.0040131692
0.0049421552
0.0051110828
0.0054559659
0.005902648
0.0076886598
0.0077949988
0.008248165
0.008312522
0.0083409449
0.0094279549
0.0116438233
0.0125148431
0.0128876501
0.0133796095
0.0135094822
0.0161338089
0.0165403957
0.0168428957
0.0177029902
0.0180125512
0.0183871204
0.0188022841
0.0199330579
0.0213440367
0.0230868549
0.0271347733
0.0295113837
0.0296359427
0.0310520607
0.0312071046
0.0374944241
0.0436463901
0.0448046083
0.0588868039
0.0672575779
0.0758103452
0.0771024476
0.0887955809
0.1092320254
0.1177363771
0.1277733628
0.1305887141
0.1364883392
0.1487699038
0.1639771867
0.1772035242
0.2017015115
0.2099228737
0.2524525254
0.3019553968
0.3149541626
0.3978563135
0.4636030274
0.5167096985
0.5197448314
0.5614406099
0.7789684708
0.8657730699
0.8805130702
0.9631320415
1.2398972603
1.4810007178
1.5001410349
1.6187490512
1.8408860779
1.9177306078
1.9297148092
2.1312805941
2.4237513315
2.6047962823
3.0458002439
3.0832647511
3.228747415
3.252372055
3.2921881235
3.7284911176
4.1410198826
4.2218430966
6.5080864969
6.8307119841
7.0782312868
10.4737950146
16.0419326272
18.8090512741
20.8432128658
21.1092422579
21.382143053
21.4393141221
22.6880502091
24.0280118556
26.0349211312
29.6718480849
37.1673598396
43.6267390685
46.9028247817
51.1537477539
53.6446098384
93.7807628093
106.7325976496
161.4466961916
170.8440269628
218.5821810779
272.0769276517
276.7335764848
332.0166414635
474.1956971507
743.354420685
980.3724287722


==> plots/table.csv <==
0.00193434 0.00251774 0.00233411 0.308936 0.68601 0.0062612968 0.0081497139 0.0075553189 0.0028196965 0.0036701214 0.0034024431
0.041501 0.0431503 0.022212 0.330116 0.711761 0.1257164148 0.1307125374 0.0672854391 0.0583074937 0.0606247041 0.0312071046
0.00165602 0.00278243 0.00465197 0.306368 4.89822 0.0054053295 0.0090819864 0.0151842555 0.0003380861 0.0005680492 0.0009497266
0.000671575 0.000896667 0.000209182 0.303443 0.804906 0.0022131834 0.0029549767 0.0006893618 0.0008343521 0.0011140021 0.0002598838
0.00395905 0.0036897 0.00355722 0.328646 0.719771 0.0120465486 0.0112269737 0.0108238652 0.00550043 0.0051262138 0.0049421552
0.00817039 0.0129491 0.0063006 0.298264 0.763879 0.0273931484 0.0434148942 0.0211242389 0.0106959217 0.0169517685 0.008248165
0.00496641 0.00678601 0.00426635 0.288186 4.61544 0.0172333493 0.0235473271 0.0148041543 0.0010760426 0.0014702845 0.0009243647
0.0015304 0.00213342 0.000827859 0.351922 0.837925 0.0043486909 0.0060621956 0.0023523934 0.0018264164 0.0025460751 0.000987987
0.022063 0.023034 0.0155747 0.340106 0.847044 0.064870952 0.0677259443 0.0457936643 0.026047053 0.0271933926 0.0183871204
0.0346376 0.0379798 0.101809 0.350747 0.86472 0.0987538026 0.1082826083 0.2902633522 0.0400564345 0.0439215006 0.1177363771
3.57505 3.73749 17.2336 0.635159 5.5894 5.6285906364 5.8843376225 27.1327336935 0.6396124808 0.6686746341 3.0832647511
0.284975 0.348033 1.73324 0.611308 5.50315 0.466172535 0.5693251193 2.8352974278 0.0517839783 0.0632425066 0.3149541626
63.3869 67.3982 358.891 0.703801 9.65608 90.0636685654 95.7631489583 509.9324951229 6.564454727 6.9798717492 37.1673598396
0.0202992 0.0234531 0.0456074 0.62044 5.48659 0.0327174263 0.0378007543 0.0735081555 0.0036997844 0.0042746223 0.008312522
0.0492147 0.0449712 0.190146 0.569282 1.39313 0.0864504762 0.0789963498 0.3340102094 0.0353267104 0.0322806917 0.1364883392
0.0304263 0.0339553 0.024674 0.63638 1.46495 0.0478115277 0.0533569565 0.0387724316 0.0207695143 0.0231784703 0.0168428957
8.04512 8.42691 35.0866 0.658683 1.64093 12.2139481359 12.7935744508 53.2678086424 4.9027807402 5.1354475816 21.382143053
0.547484 0.551719 2.01713 0.643352 9.60891 0.8509867071 0.8575694177 3.1353442594 0.0569767018 0.0574174386 0.2099228737
0.157836 0.155769 0.262211 0.652891 1.59907 0.2417493885 0.2385834695 0.4016152773 0.0987048722 0.0974122459 0.1639771867
13.4274 17.4884 173.003 0.758591 1.84476 17.7004472766 23.0537931507 228.0583344648 7.2786703961 9.4800407641 93.7807628093
46.7071 58.0875 1841.61 0.767082 1.87848 60.8893182215 75.7252809999 2400.7993930245 24.8643051829 30.9226076402 980.3724287722
9.99012 10.0569 261.381 0.581597 5.57282 17.1770487124 17.2918704876 449.4194433603 1.7926507585 1.8046339196 46.9028247817
0.748427 0.75441 3.14601 0.541586 5.60346 1.381917184 1.3929643676 5.8088835383 0.1335651544 0.1346328875 0.5614406099
4.50534 5.55858 58.5062 0.613853 5.58596 7.3394444598 9.0552298352 95.3097891515 0.8065471289 0.9950984253 10.4737950146
0.753193 0.756306 2.8551 0.517243 9.45537 1.4561685707 1.4621870185 5.5198427045 0.0796576972 0.0799869281 0.3019553968
32.4575 31.9357 136.955 0.559724 1.28316 57.9884014264 57.0561562484 244.6830938105 25.2949749057 24.8883225786 106.7325976496
0.47435 0.474834 4.45614 0.5297 1.37012 0.8955068907 0.8964206154 8.4125731546 0.3462105509 0.3465638046 3.252372055
0.25366 0.254278 1.9146 0.547632 1.27628 0.4631942618 0.4643227569 3.4961433956 0.1987494907 0.1992337105 1.5001410349
0.147473 0.182865 0.774491 0.506871 1.49889 0.2909477954 0.3607722675 1.5279844379 0.0983881406 0.1220002802 0.5167096985
2.42885 2.66437 26.657 0.518365 1.24337 4.685597986 5.1399496494 51.4251540903 1.9534410513 2.1428617387 21.4393141221
0.0449744 0.0910761 1.06252 0.493456 1.22725 0.0911416621 0.1845678237 2.1532213612 0.036646486 0.0742115298 0.8657730699
0.000059756 0.000068364 0.000040127 0.010051 0.002426 0.0059452791 0.0068017113 0.0039923391 0.0246314922 0.0281797197 0.0165403957
0.093271 0.092588 0.129072 0.637458 1.91907 0.1463170907 0.1452456476 0.2024792222 0.0486021875 0.048246286 0.0672575779
0.000447806 0.000439288 0.211818 0.533561 5.64932 0.000839278 0.0008233135 0.3969892852 7.92672392429531E-005 7.77594471547018E-005 0.0374944241
0.0391802 0.0391279 0.150782 0.72992 1.69808 0.0536773893 0.0536057376 0.2065733231 0.0230732357 0.0230424362 0.0887955809
15.8099 15.8303 288.181 0.573802 9.71227 27.5528840959 27.5884364293 502.2307346437 1.6278274801 1.6299279159 29.6718480849
91.1382 82.4252 1603.22 0.666366 5.79337 136.7689828112 123.6935858072 2405.9150676955 15.731465451 14.2275048892 276.7335764848
0.000215594 0.000208631 0.000066175 0.117697 0.375821 0.0018317714 0.001772611 0.0005622488 0.0005736614 0.000555134 0.0001760812
0.0948978 0.0969541 0.175353 7.56801 337.397 0.0125393333 0.0128110428 0.0231702918 0.0002812645 0.0002873591 0.0005197231
20.6117 19.154 42.3194 0.752189 5.97881 27.4022885206 25.4643447325 56.2616576419 3.447458608 3.2036475486 7.0782312868
35.0942 43.3028 553.548 0.672783 10.3188 52.162733006 64.3636952777 822.7734648468 3.4009962399 4.1964957166 53.6446098384
0.00439564 0.00435108 0.00457515 0.646156 5.72478 0.0068027535 0.0067337918 0.0070805657 0.0007678269 0.0007600432 0.0007991835
0.000067561 0.000049048 0.000035468 0.106917 0.327838 0.0006319014 0.0004587484 0.000331734 0.0002060804 0.0001496105 0.0001081876
15.3565 14.0131 46.0547 0.661879 2.02991 23.2013706433 21.1716945242 69.5817513473 7.5651137243 6.9033109842 22.6880502091
0.136108 0.147225 1.48176 0.702047 5.86946 0.1938730598 0.2097081819 2.1106279209 0.0231891861 0.0250832274 0.2524525254
0.00157051 0.00155135 0.07976 0.776448 5.96131 0.0020226854 0.0019980089 0.1027242005 0.0002634505 0.0002602364 0.0133796095
0.683931 0.697867 0.869812 0.85757 1.8762 0.7975220682 0.8137726366 1.0142752195 0.3645299009 0.3719576804 0.4636030274
0.000157287 0.000161919 0.000079457 0.178162 0.359465 0.0008828314 0.0009088302 0.0004459817 0.0004375586 0.0004504444 0.0002210424
0.126771 0.122413 0.270526 0.872107 6.19813 0.1453617503 0.1403646571 0.3101981752 0.0204531044 0.0197499891 0.0436463901
0.103138 0.235717 2.13719 0.909163 2.219 0.113442804 0.25926814 2.3507225877 0.0464794953 0.1062266787 0.9631320415
0.000142128 0.000136356 0.000065949 0.158247 0.352027 0.0008981402 0.0008616656 0.0004167472 0.0004037418 0.0003873453 0.0001873407
1.81978 2.57822 12.2193 11.4876 6.37175 0.1584125492 0.224435043 1.0636947665 0.2856012869 0.4046329501 1.9177306078
8.97766 8.23936 41.8449 0.955407 2.60847 9.3966864383 8.6239267663 43.7979834772 3.4417340433 3.1586945604 16.0419326272
1.37959 1.37334 4.80279 0.906106 2.48886 1.5225481345 1.5156504868 5.3004725716 0.5543059875 0.5517947976 1.9297148092
0.000017082 0.000013388 0.000010593 0.009153 0.00127 0.0018662734 0.0014626898 0.0011573255 0.0134503937 0.0105417323 0.0083409449
0.000256202 0.000315926 0.000107322 0.14718 0.441406 0.0017407392 0.0021465281 0.0007291887 0.0005804226 0.0007157266 0.0002431367
160.331 151.707 1074.94 0.830521 2.26687 193.0487007553 182.6648573606 1294.2959901074 70.7279199954 66.9235553869 474.1956971507
83.0284 77.3472 522.038 1.0328 244.941 80.3915569326 74.8907823393 505.4589465531 0.3389730588 0.3157789019 2.1312805941
0.00292717 0.00275496 0.00128766 0.235443 4.73736 0.0124326058 0.0117011761 0.0054690944 0.0006178906 0.0005815391 0.0002718096
3.05161 3.65596 19.7557 10.336 6.48621 0.2952409056 0.3537113003 1.9113486842 0.4704765957 0.5636511923 3.0458002439
0.000093901 0.000088093 0.000051079 0.32921 151.077 0.0002852313 0.0002675891 0.0001551563 6.2154398088392E-007 5.83100008604884E-007 3.38099115020817E-007
41.6349 42.3029 341.905 1.0737 6.68387 38.7770326907 39.3991804042 318.4362484865 6.2291606509 6.3291027504 51.1537477539
0.000119672 0.000116718 0.000063059 11.5797 4.69118 1.0334637339482E-005 1.00795357392679E-005 5.44565057816697E-006 0.00002551 2.48803073000823E-005 0.000013442
0.0475789 0.0517713 0.26488 0.959333 66.0027 0.0495958129 0.0539659326 0.2761085046 0.0007208629 0.0007843815 0.0040131692
0.00646606 0.00647385 0.0321556 1.10258 10.6505 0.0058644815 0.0058715467 0.0291639609 0.0006071133 0.0006078447 0.0030191634
0.000208075 0.00017651 0.000152511 0.230867 0.713765 0.0009012765 0.0007645528 0.0006606011 0.0002915175 0.0002472943 0.0002136712
37.1076 34.6065 54.2174 0.972676 2.56842 38.1500108978 35.5786510616 55.7404521136 14.4476370687 13.4738477352 21.1092422579
0.0480359 0.0407324 0.0370766 0.319112 4.75646 0.150529908 0.1276429592 0.1161867934 0.0100990863 0.0085635956 0.0077949988
3.08481 2.9228 29.3736 1.20464 6.95753 2.5607733431 2.4262850312 24.383716297 0.4433771755 0.420091613 4.2218430966
0.000215855 0.000225754 0.000131225 0.343259 0.753193 0.00062884 0.0006576783 0.0003822915 0.0002865866 0.0002997293 0.0001742249
0.000255039 0.000185775 0.000513274 0.410239 0.806083 0.0006216839 0.0004528458 0.0012511585 0.000316393 0.0002304663 0.0006367508
0.0470052 0.0562887 0.057208 0.320675 0.971491 0.1465820535 0.1755319248 0.1783986903 0.0483845965 0.0579405265 0.0588868039
0.000138552 0.000136849 0.000181326 0.521668 0.777353 0.0002655942 0.0002623297 0.0003475889 0.0001782356 0.0001760449 0.0002332608
0.000024619 0.000028346 0.000015027 0.009227 0.001166 0.0026681478 0.0030720711 0.00162859 0.0211140652 0.0243104631 0.0128876501
0.397893 0.754205 2.36764 0.32015 0.908954 1.242833047 2.3557863501 7.3954084023 0.4377482249 0.8297504604 2.6047962823
0.0397739 0.041332 0.0701107 0.508884 5.18974 0.0781590697 0.0812208676 0.1377734415 0.0076639485 0.0079641755 0.0135094822
1.82737 2.16122 5.53174 0.477056 1.33584 3.8305146566 4.5303276764 11.5955778776 1.3679557432 1.617873398 4.1410198826
0.000183083 0.000154067 0.000344825 0.40603 5.33732 0.00045091 0.0003794473 0.0008492599 3.43024214399736E-005 0.000028866 6.46063942203203E-005
0.0109834 0.0105823 0.0064882 0.449996 157.138 0.0244077725 0.0235164313 0.0144183504 6.98965240743805E-005 0.000067344 4.12898216853975E-005
0.0307894 0.0285703 0.0321304 0.366909 1.08417 0.0839156303 0.0778675366 0.0875704875 0.0283990518 0.0263522326 0.0296359427
0.000204697 0.000200239 0.000109283 0.441407 5.17012 0.0004637375 0.000453638 0.0002475788 3.95923112036084E-005 0.00003873 2.1137420408037E-005
0.000399116 0.000396389 0.0229334 6.75796 1.27319 5.90586508354592E-005 5.86551266950382E-005 0.0033935389 0.0003134772 0.0003113353 0.0180125512
107.314 114.612 3141.91 0.665805 9.46311 161.1793242766 172.1404915854 4718.9642613077 11.340246494 12.111451732 332.0166414635
1.30052 1.71083 23.5984 0.649721 1.25463 2.0016591737 2.6331763942 36.3208207831 1.0365765206 1.3636131768 18.8090512741
0.000041821 0.00003625 0.000024119 0.00171 0.00121 0.0244567251 0.0211988304 0.0141046784 0.0345628099 0.0299586777 0.0199330579
37.0954 89.2645 970.583 0.552851 1.30568 67.0983682764 161.462129941 1755.5959924103 28.41078978 68.3662918939 743.354420685
0.242425 0.222495 0.969473 0.524093 1.24456 0.462561034 0.424533432 1.8498110068 0.1947877161 0.1787740246 0.7789684708
9.39997 9.15755 17.424 0.562196 5.39652 16.7200940597 16.2888921301 30.9927498595 1.7418577157 1.6969361737 3.228747415
60.9298 56.5671 365.987 0.743082 1.34516 81.9960650372 76.1249767859 492.5257239443 45.2955782212 42.0523209135 272.0769276517
0.0024901 0.00191695 0.00300397 0.418327 1.25291 0.0059525204 0.00458242 0.0071809135 0.0019874532 0.0015299982 0.0023975944
3.22365 2.89588 7.88156 0.573327 5.32178 5.6227074601 5.0510092844 13.7470588338 0.6057465735 0.5441562785 1.4810007178
0.600726 0.647078 4.97418 0.469725 1.3341 1.2788887115 1.3775677258 10.5895577199 0.4502855858 0.485029608 3.7284911176
0.00157062 0.00199201 0.00174896 0.531813 1.35204 0.0029533313 0.0037456963 0.0032886748 0.0011616668 0.0014733366 0.0012935712
115.747 157.23 873.446 0.626798 5.41012 184.6639587235 250.8463651767 1393.5047654906 21.3945346868 29.0622019475 161.4466961916
0.000081388 0.000080663 0.000042945 0.011482 0.001383 0.0070883121 0.0070251698 0.0037402021 0.0588488792 0.0583246565 0.0310520607
0.695832 0.636553 1.26737 0.630357 9.70505 1.1038697119 1.0098293507 2.0105590959 0.0716979305 0.0655898733 0.1305887141
3.26476 4.80267 34.8634 0.65728 1.67265 4.9670764362 7.3068859542 53.0419303797 1.9518488626 2.8712940543 20.8432128658
47.819 43.1416 75.0393 0.735776 1.72003 64.9912473361 58.6341495238 101.9866100552 27.8012592804 25.0818881066 43.6267390685
23.969 23.0993 351.102 0.79399 1.60627 30.1880376327 29.0926837869 442.1995239235 14.9221488293 14.3807081001 218.5821810779
0.000668706 0.00070175 0.00116772 0.63199 1.60703 0.0010580959 0.0011103815 0.0018476875 0.000416113 0.0004366751 0.0007266324
0.00117762 0.00117302 0.00133672 0.556807 1.62052 0.0021149519 0.0021066905 0.0024006882 0.0007266927 0.0007238541 0.000824871
0.000914047 0.000626151 0.000548246 0.00132 0.001378 0.6924598485 0.4743568182 0.4153378788 0.6633142235 0.4543911466 0.3978563135
0.000033597 0.000026562 0.000014916 0.001201 0.00194 0.0279741882 0.0221165695 0.0124196503 0.0173180412 0.0136917526 0.0076886598
0.000017701 0.000017436 0.000007682 0.001147 0.001408 0.0154324324 0.0152013949 0.0066974717 0.012571733 0.0123835227 0.0054559659
0.00422246 0.00415337 0.0021723 0.001646 0.001752 2.5652855407 2.5233110571 1.319744836 2.4100799087 2.3706449772 1.2398972603
0.00003074 0.000044641 0.000026342 0.001298 0.001401 0.0236825886 0.0343921418 0.0202942989 0.0219414704 0.0318636688 0.0188022841
0.000046711 0.000053413 0.000027918 0.001382 0.001308 0.0337995658 0.0386490593 0.0202011577 0.0357117737 0.0408356269 0.0213440367
0.000383839 0.000341654 0.000201126 0.001472 0.001135 0.2607601902 0.2321019022 0.1366345109 0.338184141 0.3010167401 0.1772035242
0.00001832 0.000017403 0.000007579 0.001439 0.001284 0.0127310632 0.0120938151 0.005266852 0.0142679128 0.0135537383 0.005902648
0.000047412 0.000032088 0.00002951 0.001304 0.002358 0.0363588957 0.024607362 0.0226303681 0.0201068702 0.0136081425 0.0125148431
0.000322097 0.000288551 0.000173644 0.001378 0.001359 0.2337423803 0.2093984035 0.126011611 0.2370103017 0.212325975 0.1277733628
0.227705 0.202712 0.199428 0.135451 4.45106 1.6810876258 1.4965707156 1.4723257857 0.0511574771 0.0455424101 0.0448046083
0.415414 0.359758 0.273918 0.234067 0.527024 1.774765345 1.5369872729 1.1702546707 0.7882259631 0.6826216643 0.5197448314
0.000258919 0.00299625 0.00532911 0.130896 0.330307 0.0019780513 0.0228903099 0.0407125504 0.0007838738 0.0090711066 0.0161338089
0.00726294 0.00698191 0.00461818 0.16769 0.489839 0.0433117061 0.0416358161 0.0275399845 0.0148271983 0.0142534792 0.0094279549
0.00207996 0.00209526 0.00127188 0.141069 0.433709 0.0147442741 0.0148527316 0.0090160134 0.0047957501 0.0048310273 0.0029325654
0.000384593 0.000373276 0.00106329 0.106217 0.294239 0.0036208234 0.0035142774 0.0100105445 0.0013070769 0.001268615 0.003613695
0.000162942 0.000132298 0.000121326 0.141026 0.389364 0.001155404 0.0009381107 0.0008603094 0.0004184824 0.0003397797 0.0003116005
0.137816 0.127968 0.388883 0.169824 0.441655 0.8115225174 0.7535330695 2.2899177972 0.3120444691 0.2897465216 0.8805130702
0.0512155 0.0544945 0.0332869 0.165819 0.431723 0.3088638817 0.3286384552 0.2007423757 0.1186304644 0.1262256123 0.0771024476
0.124608 0.10311 0.0834421 0.158955 0.413691 0.7839199774 0.6486741531 0.5249416502 0.3012103236 0.249244001 0.2017015115
0.0352996 0.0350062 0.0268477 0.291443 5.25284 0.1211200818 0.1201133669 0.0921198999 0.0067200981 0.0066642426 0.0051110828
0.119859 0.116151 0.112472 0.280787 4.87169 0.426868053 0.4136623134 0.400559855 0.0246031665 0.0238420343 0.0230868549
17.754 15.5547 126.562 0.286342 4.86124 62.0027798926 54.3221043368 441.995934931 3.6521545943 3.1997391612 26.0349211312
0.0120971 0.0104074 0.00881399 0.266268 0.756967 0.0454320459 0.0390861838 0.0331019499 0.0159810137 0.013748816 0.0116438233
0.861346 0.745858 0.711379 0.258796 4.78174 3.3282817354 2.8820306342 2.7488021453 0.1801323368 0.155980459 0.1487699038
0.0489654 0.0443833 0.0902024 0.266978 5.09532 0.1834061234 0.166243286 0.3378645431 0.0096098773 0.0087106011 0.0177029902
0.117129 0.115659 0.130623 0.302127 4.81386 0.3876813393 0.3828158357 0.4323446762 0.0243316175 0.0240262492 0.0271347733
0.244645 0.217018 0.559939 0.304621 7.38605 0.8031127204 0.7124196953 1.8381497008 0.0331225757 0.0293821461 0.0758103452
1.36485 1.16772 1.40758 0.299132 0.869548 4.5627014161 3.90369469 4.7055480524 1.5696085782 1.3429045895 1.6187490512
0.04611 0.0396578 0.024562 0.264305 0.832289 0.1744575396 0.1500455913 0.0929305159 0.0554014291 0.0476490738 0.0295113837
0.0154938 0.00598695 0.0761179 0.594153 0.696846 0.0260771215 0.010076445 0.1281116143 0.0222341809 0.0085914965 0.1092320254
35.2981 30.388 24.5856 0.365264 7.46786 96.637226773 83.194620877 67.3091243594 4.7266686842 4.0691710878 3.2921881235
5.5453 4.93269 4.14127 1.37517 1.70862 4.0324468975 3.5869674295 3.0114604013 3.2454846601 2.8869438494 2.4237513315
252.55 566.468 1268.78 0.374253 7.42654 674.8108899595 1513.5964173968 3390.1665450912 34.0064148311 76.2761662901 170.8440269628
4.54742 3.82089 5.42267 0.324044 0.793866 14.0333411512 11.7912690869 16.7343632346 5.7281959424 4.8130163025 6.8307119841
6.13042 5.12387 2.36344 1.07344 1.28386 5.7110038754 4.7733175585 2.2017439261 4.7749910426 3.990988114 1.8408860779
24.3244 22.2366 28.9415 28.5203 1.20449 0.8528802292 0.7796762306 1.0147684281 20.194771231 18.461423507 24.0280118556
0.0239208 0.0254609 0.017809 5.22299 4.63325 0.0045799054 0.0048747748 0.0034097327 0.0051628554 0.0054952571 0.0038437382
46.2304 44.0333 34.5746 1.81861 5.31256 25.4207334173 24.2126129297 19.0115527793 8.7020946587 8.2885275649 6.5080864969

